Joint Models for Answer Verification in Question Answering Systems

This paper studies joint models for selecting correct answer sentences among the top $k$ provided by answer sentence selection (AS2) modules, which are core components of retrieval-based Question Answering (QA) systems. Our work shows that a critical step to effectively exploit an answer set regards modeling the interrelated information between pair of answers. For this purpose, we build a three-way multi-classifier, which decides if an answer supports, refutes, or is neutral with respect to another one. More specifically, our neural architecture integrates a state-of-the-art AS2 model with the multi-classifier, and a joint layer connecting all components. We tested our models on WikiQA, TREC-QA, and a real-world dataset. The results show that our models obtain the new state of the art in AS2.

==> data/iqad-dev-random-reranker_all.txt <==
k	pavm	kgat	multi	pair
1	0.83	0.63	-0.41	-0.61
2	1.42	1.84	-0.61	-2.84
3	4.07	1.03	-0.61	0.63
4	3.06	1.03	-1.82	-2.84
5	1.44	1.64	0.00	0.00
